Measurement of the decay $B\to D\ell\nu_\ell$ in fully reconstructed events and determination of the Cabibbo-Kobayashi-Maskawa matrix element $|V_{cb}|$

We present a determination of the magnitude of the Cabibbo-Kobayashi-Maskawa matrix element $|V_{cb}|$ using the decay $B\to D\ell\nu_\ell$ ($\ell=e,\mu$) based on 711 fb$^{-1}$ of $e^+e^-\to \Upsilon(4S)$ data recorded by the Belle detector and containing $772 \times 10^6$ $B\bar{B}$ pairs. One $B$ meson in the event is fully reconstructed in a hadronic decay mode while the other, on the signal side, is partially reconstructed from a charged lepton and either a $D^+$ or $D^0$ meson in a total of 23 hadronic decay modes. The isospin-averaged branching fraction of the decay $B\to D\ell\nu_\ell$ is found to be $\mathcal{B}(B^0 \to D^- \ell^+ \nu_{\ell})=(2.31\pm 0.03(\mathrm{stat})\pm 0.11(\mathrm{syst}))\%$. Analyzing the differential decay rate as a function of the hadronic recoil with the parameterization of Caprini, Lelouch and Neubert and using the form-factor prediction $\mathcal{G}(1)=1.0541\pm 0.0083$ calculated by FNAL/MILC, we obtain $\eta_\mathrm{EW}|V_{cb}|=(40.12\pm 1.34)\times 10^{-3}$, where $\eta_\mathrm{EW}$ is the electroweak correction factor. Alternatively, assuming the model-independent form-factor parameterization of Boyd, Grinstein and Lebed and using lattice QCD data from the FNAL/MILC and HPQCD collaborations, we find $\eta_\mathrm{EW}|V_{cb}|=(41.10 \pm 1.14)\times 10^{-3}$.

==> SubSampleResults_description.txt <==
The table SubSampleResults.csv shows the measured differential decay widths in all w-bins in the 4 sub-samples along with statistic and systematic errors and the systematic correlation matrix.
The rows are from left to right: 
- The sub-sample and the w-bin, where the sub-sample consists of "B" for charged B-mesons or "B0" for neutral B-mesons and either "e" for electron or "mu" for muon.
- The lower bound of the w-bin
- The upper bound of the w-bin
- The measured differential decay width in 10^-15 GeV
- The statistical error in 10^-15 GeV (statistical errors are uncorrelated)
- The systematic error in 10^-15 GeV (systematic errors are correlated - correlations are given in the remaining columns to the right)
- The systematic correlations of the measured values 


==> SubsampleResults.csv <==
sample/w-bin,w-from,w-to,deltaGamma/deltaW [10^-15GeV],errStat,errSyst,corr(B0e/0),corr(B0e/1),corr(B0e/2),corr(B0e/3),corr(B0e/4),corr(B0e/5),corr(B0e/6),corr(B0e/7),corr(B0e/8),corr(B0e/9),corr(B0mu/0),corr(B0mu/1),corr(B0mu/2),corr(B0mu/3),corr(B0mu/4),corr(B0mu/5),corr(B0mu/6),corr(B0mu/7),corr(B0mu/8),corr(B0mu/9),corr(Be/0),corr(Be/1),corr(Be/2),corr(Be/3),corr(Be/4),corr(Be/5),corr(Be/6),corr(Be/7),corr(Be/8),corr(Be/9),corr(Bmu/0),corr(Bmu/1),corr(Bmu/2),corr(Bmu/3),corr(Bmu/4),corr(Bmu/5),corr(Bmu/6),corr(Bmu/7),corr(Bmu/8),corr(Bmu/9)
B0e/0,1.00000,1.06000,0.29887,0.31240,0.06447,1.00000,0.19201,0.20767,0.20427,0.20016,0.21969,0.22870,0.21233,0.18255,0.14484,0.13220,0.22258,0.21582,0.19854,0.18602,0.20081,0.20867,0.21549,0.18084,0.13747,0.07870,0.26398,0.23277,0.22166,0.21036,0.20621,0.20651,0.18478,0.15375,0.13304,0.18631,0.23146,0.21522,0.19981,0.19548,0.19041,0.20040,0.18085,0.15361,0.13154
B0e/1,1.06000,1.12000,4.41314,0.84505,0.21979,0.19201,1.00000,0.91858,0.91639,0.92366,0.92819,0.92807,0.94187,0.94109,0.92839,0.44202,0.88784,0.91691,0.92761,0.93248,0.93691,0.93727,0.93982,0.94352,0.92830,0.23632,0.54786,0.64117,0.63910,0.64820,0.66856,0.68184,0.67625,0.67913,0.66964,0.52617,0.63002,0.64180,0.65909,0.67160,0.66961,0.67387,0.67701,0.68050,0.67746
B0e/2,1.12000,1.18000,9.05511,1.14383,0.44343,0.20767,0.91858,1.00000,0.96354,0.96287,0.97458,0.97171,0.97166,0.95646,0.93777,0.49062,0.92492,0.95427,0.96719,0.95766,0.97038,0.97267,0.96974,0.96105,0.93568,0.27008,0.60631,0.69192,0.69341,0.69717,0.71607,0.72630,0.71444,0.70680,0.68300,0.57017,0.68294,0.69404,0.70792,0.71099,0.71080,0.71662,0.71411,0.70884,0.69212
B0e/3,1.18000,1.24000,11.80651,1.27746,0.58157,0.20427,0.91639,0.96354,1.00000,0.97258,0.98080,0.97651,0.97688,0.96272,0.94914,0.47805,0.92919,0.95837,0.97176,0.96467,0.97846,0.97957,0.97404,0.96621,0.94755,0.25376,0.59030,0.67205,0.67431,0.67892,0.69842,0.71142,0.69931,0.69591,0.67297,0.55555,0.65894,0.67438,0.69360,0.69695,0.69690,0.70149,0.70027,0.69797,0.68329
B0e/4,1.24000,1.30000,13.72568,1.35495,0.67292,0.20016,0.92366,0.96287,0.97258,1.00000,0.98146,0.97642,0.97835,0.96712,0.95576,0.47546,0.93168,0.96368,0.97593,0.97417,0.97886,0.98019,0.97572,0.97023,0.95512,0.24194,0.56855,0.66357,0.66155,0.67038,0.69410,0.70720,0.70000,0.70103,0.68158,0.55815,0.65012,0.66045,0.68381,0.69295,0.69121,0.69919,0.70152,0.70334,0.69174
B0e/5,1.30000,1.36000,19.91964,1.50603,0.97195,0.21969,0.92819,0.97458,0.98080,0.98146,1.00000,0.98979,0.99007,0.97934,0.96270,0.48364,0.94180,0.97199,0.98164,0.97388,0.99059,0.99174,0.98885,0.97964,0.96010,0.25459,0.60551,0.68879,0.68976,0.69621,0.71387,0.72482,0.71389,0.70821,0.68553,0.57258,0.67533,0.68783,0.70642,0.71132,0.70983,0.71584,0.71311,0.71053,0.69519
B0e/6,1.36000,1.42000,25.44541,1.70276,1.25600,0.22870,0.92807,0.97171,0.97651,0.97642,0.98979,1.00000,0.99160,0.97524,0.95343,0.50048,0.94144,0.96721,0.97896,0.96715,0.98828,0.98990,0.99024,0.97652,0.95105,0.26881,0.61602,0.69005,0.68932,0.69421,0.71122,0.72342,0.71099,0.70046,0.67310,0.57710,0.68016,0.69147,0.70400,0.70629,0.70476,0.71446,0.71002,0.70319,0.68220
B0e/7,1.42000,1.48000,30.45215,1.78050,1.46634,0.21233,0.94187,0.97166,0.97688,0.97835,0.99007,0.99160,1.00000,0.98917,0.97062,0.48695,0.94305,0.97295,0.98078,0.97522,0.99126,0.99476,0.99605,0.98799,0.96797,0.25752,0.59278,0.67825,0.67424,0.68121,0.70314,0.71659,0.70981,0.70692,0.68420,0.56749,0.66642,0.67927,0.69531,0.69986,0.69944,0.70846,0.70973,0.70871,0.69371
B0e/8,1.48000,1.54000,31.57499,1.72783,1.49581,0.18255,0.94109,0.95646,0.96272,0.96712,0.97934,0.97524,0.98917,1.00000,0.98895,0.45457,0.92924,0.96607,0.96619,0.97200,0.98390,0.98640,0.98966,0.99387,0.98640,0.25766,0.57310,0.67618,0.67334,0.68396,0.70804,0.71946,0.71941,0.72713,0.71521,0.56162,0.65597,0.67757,0.69973,0.70955,0.70848,0.71427,0.72050,0.72870,0.72474
B0e/9,1.54000,1.58901,35.81124,1.87678,1.68038,0.14484,0.92839,0.93777,0.94914,0.95576,0.96270,0.95343,0.97062,0.98895,1.00000,0.42617,0.90759,0.94508,0.95265,0.96563,0.97135,0.96976,0.97204,0.98323,0.99808,0.24320,0.53134,0.64624,0.64637,0.66158,0.68693,0.69723,0.70172,0.71930,0.72015,0.53230,0.62269,0.65041,0.67886,0.69249,0.69162,0.69354,0.70444,0.71968,0.73095
B0mu/0,1.00000,1.06000,0.80891,0.47427,0.07443,0.13220,0.44202,0.49062,0.47805,0.47546,0.48364,0.50048,0.48695,0.45457,0.42617,1.00000,0.48274,0.48146,0.49533,0.48102,0.48389,0.48558,0.48604,0.45973,0.42283,0.20420,0.41117,0.41187,0.40888,0.40317,0.40618,0.41277,0.39624,0.37251,0.34213,0.39191,0.41840,0.41886,0.40160,0.40042,0.39628,0.40945,0.39504,0.37215,0.34345
B0mu/1,1.06000,1.12000,3.62787,0.72467,0.17487,0.22258,0.88784,0.92492,0.92919,0.93168,0.94180,0.94144,0.94305,0.92924,0.90759,0.48274,1.00000,0.92447,0.93058,0.92410,0.94081,0.94065,0.94157,0.93285,0.90442,0.23871,0.61266,0.68186,0.67566,0.68343,0.69945,0.70974,0.69640,0.68845,0.66743,0.57808,0.66864,0.67583,0.69551,0.69815,0.69487,0.70171,0.69745,0.69069,0.67539
B0mu/2,1.12000,1.18000,7.72632,1.04002,0.37137,0.21582,0.91691,0.95427,0.95837,0.96368,0.97199,0.96721,0.97295,0.96607,0.94508,0.48146,0.92447,1.00000,0.96129,0.95773,0.96589,0.97367,0.97107,0.96478,0.94081,0.23453,0.59799,0.67979,0.67895,0.68443,0.70455,0.71459,0.70556,0.70167,0.68414,0.56387,0.66603,0.67728,0.69636,0.70215,0.69961,0.70665,0.70461,0.70362,0.69268
B0mu/3,1.18000,1.24000,13.47064,1.42428,0.66815,0.19854,0.92761,0.96719,0.97176,0.97593,0.98164,0.97896,0.98078,0.96619,0.95265,0.49533,0.93058,0.96129,1.00000,0.97189,0.97866,0.98275,0.97842,0.96750,0.95137,0.25247,0.58524,0.66771,0.66836,0.67454,0.69260,0.70336,0.69155,0.68632,0.66492,0.55470,0.65376,0.67008,0.68697,0.68962,0.68855,0.69469,0.69183,0.68812,0.67499
B0mu/4,1.24000,1.30000,14.11234,1.41577,0.69633,0.18602,0.93248,0.95766,0.96467,0.97417,0.97388,0.96715,0.97522,0.97200,0.96563,0.48102,0.92410,0.95773,0.97189,1.00000,0.97671,0.97659,0.97181,0.97359,0.96453,0.26322,0.55759,0.66063,0.65988,0.67144,0.69579,0.70705,0.70083,0.70702,0.69390,0.54544,0.64162,0.66465,0.68788,0.69698,0.69572,0.70045,0.70267,0.70878,0.70365
B0mu/5,1.30000,1.36000,20.08504,1.58573,0.97525,0.20081,0.93691,0.97038,0.97846,0.97886,0.99059,0.98828,0.99126,0.98390,0.97135,0.48389,0.94081,0.96589,0.97866,0.97671,1.00000,0.99112,0.98956,0.98439,0.96909,0.25208,0.59274,0.67977,0.68008,0.68994,0.70840,0.72013,0.71157,0.71039,0.69076,0.56277,0.66541,0.68186,0.70210,0.70851,0.70616,0.71234,0.71201,0.71293,0.70114
B0mu/6,1.36000,1.42000,24.63087,1.73168,1.20621,0.20867,0.93727,0.97267,0.97957,0.98019,0.99174,0.98990,0.99476,0.98640,0.96976,0.48558,0.94065,0.97367,0.98275,0.97659,0.99112,1.00000,0.99330,0.98566,0.96693,0.25178,0.58985,0.67268,0.67248,0.67983,0.69942,0.71125,0.70199,0.69909,0.67755,0.55720,0.65877,0.67367,0.69117,0.69697,0.69615,0.70287,0.70198,0.70174,0.68768
B0mu/7,1.42000,1.48000,29.47537,1.84788,1.42207,0.21549,0.93982,0.96974,0.97404,0.97572,0.98885,0.99024,0.99605,0.98966,0.97204,0.48604,0.94157,0.97107,0.97842,0.97181,0.98956,0.99330,1.00000,0.98861,0.96965,0.26541,0.59994,0.68587,0.68320,0.68974,0.71021,0.72370,0.71646,0.71243,0.68981,0.57097,0.67569,0.68771,0.70289,0.70771,0.70715,0.71554,0.71620,0.71457,0.69913
B0mu/8,1.48000,1.54000,30.30836,1.93056,1.45905,0.18084,0.94352,0.96105,0.96621,0.97023,0.97964,0.97652,0.98799,0.99387,0.98323,0.45973,0.93285,0.96478,0.96750,0.97359,0.98439,0.98566,0.98861,1.00000,0.98131,0.26307,0.57908,0.68238,0.68102,0.69173,0.71572,0.72759,0.72542,0.73148,0.71685,0.56342,0.66697,0.68478,0.70821,0.71795,0.71561,0.72187,0.72695,0.73353,0.72644
B0mu/9,1.54000,1.58901,34.62418,2.18977,1.63002,0.13747,0.92830,0.93568,0.94755,0.95512,0.96010,0.95105,0.96797,0.98640,0.99808,0.42283,0.90442,0.94081,0.95137,0.96453,0.96909,0.96693,0.96965,0.98131,1.00000,0.24394,0.52253,0.64100,0.64064,0.65635,0.68330,0.69458,0.70026,0.71912,0.72140,0.52732,0.62085,0.64567,0.67459,0.68904,0.68850,0.69090,0.70376,0.71932,0.73181
Be/0,1.00000,1.06000,0.71883,0.66842,0.11781,0.07870,0.23632,0.27008,0.25376,0.24194,0.25459,0.26881,0.25752,0.25766,0.24320,0.20420,0.23871,0.23453,0.25247,0.26322,0.25208,0.25178,0.26541,0.26307,0.24394,1.00000,0.32536,0.36568,0.35536,0.35332,0.36344,0.36446,0.36466,0.35188,0.32808,0.29997,0.35705,0.38590,0.36396,0.35657,0.36692,0.36309,0.36323,0.35410,0.32849
Be/1,1.06000,1.12000,3.84145,0.80852,0.23716,0.26398,0.54786,0.60631,0.59030,0.56855,0.60551,0.61602,0.59278,0.57310,0.53134,0.41117,0.61266,0.59799,0.58524,0.55759,0.59274,0.58985,0.59994,0.57908,0.52253,0.32536,1.00000,0.90899,0.90913,0.90436,0.88440,0.87468,0.84456,0.79363,0.76292,0.73760,0.89623,0.89410,0.88902,0.87529,0.87531,0.86903,0.83614,0.79365,0.75944
Be/2,1.12000,1.18000,7.64103,0.90103,0.41086,0.23277,0.64117,0.69192,0.67205,0.66357,0.68879,0.69005,0.67825,0.67618,0.64624,0.41187,0.68186,0.67979,0.66771,0.66063,0.67977,0.67268,0.68587,0.68238,0.64100,0.36568,0.90899,1.00000,0.98267,0.98179,0.98209,0.97647,0.96403,0.93583,0.91261,0.80686,0.96577,0.97443,0.98122,0.97640,0.97806,0.97578,0.96004,0.93529,0.91033
Be/3,1.18000,1.24000,11.19863,1.01301,0.61493,0.22166,0.63910,0.69341,0.67431,0.66155,0.68976,0.68932,0.67424,0.67334,0.64637,0.40888,0.67566,0.67895,0.66836,0.65988,0.68008,0.67248,0.68320,0.68102,0.64064,0.35536,0.90913,0.98267,1.00000,0.98759,0.98164,0.97345,0.95712,0.92644,0.90311,0.79571,0.96394,0.97456,0.98275,0.97933,0.97834,0.97195,0.95188,0.92680,0.90177
Be/4,1.24000,1.30000,14.67679,1.10743,0.79714,0.21036,0.64820,0.69717,0.67892,0.67038,0.69621,0.69421,0.68121,0.68396,0.66158,0.40317,0.68343,0.68443,0.67454,0.67144,0.68994,0.67983,0.68974,0.69173,0.65635,0.35332,0.90436,0.98179,0.98759,1.00000,0.98812,0.97938,0.96509,0.93873,0.92003,0.79895,0.96036,0.97484,0.98713,0.98631,0.98533,0.97965,0.96072,0.93969,0.91923
Be/5,1.30000,1.36000,20.15095,1.15451,1.05665,0.20621,0.66856,0.71607,0.69842,0.69410,0.71387,0.71122,0.70314,0.70804,0.68693,0.40618,0.69945,0.70455,0.69260,0.69579,0.70840,0.69942,0.71021,0.71572,0.68330,0.36344,0.88440,0.98209,0.98164,0.98812,1.00000,0.99217,0.98651,0.96861,0.94768,0.80491,0.96337,0.97677,0.99006,0.99208,0.99430,0.99360,0.98418,0.96897,0.94770
Be/6,1.36000,1.42000,24.20229,1.22362,1.25203,0.20651,0.68184,0.72630,0.71142,0.70720,0.72482,0.72342,0.71659,0.71946,0.69723,0.41277,0.70974,0.71459,0.70336,0.70705,0.72013,0.71125,0.72370,0.72759,0.69458,0.36446,0.87468,0.97647,0.97345,0.97938,0.99217,1.00000,0.99126,0.97466,0.94942,0.79535,0.96425,0.97076,0.98626,0.98722,0.99200,0.99481,0.98903,0.97531,0.95015
Be/7,1.42000,1.48000,28.92468,1.25060,1.49830,0.18478,0.67625,0.71444,0.69931,0.70000,0.71389,0.71099,0.70981,0.71941,0.70172,0.39624,0.69640,0.70556,0.69155,0.70083,0.71157,0.70199,0.71646,0.72542,0.70026,0.36466,0.84456,0.96403,0.95712,0.96509,0.98651,0.99126,1.00000,0.99145,0.96896,0.79294,0.95107,0.96066,0.97701,0.98211,0.98769,0.99384,0.99759,0.99082,0.96941
Be/8,1.48000,1.54000,30.90454,1.21748,1.56667,0.15375,0.67913,0.70680,0.69591,0.70103,0.70821,0.70046,0.70692,0.72713,0.71930,0.37251,0.68845,0.70167,0.68632,0.70702,0.71039,0.69909,0.71243,0.73148,0.71912,0.35188,0.79363,0.93583,0.92644,0.93873,0.96861,0.97466,0.99145,1.00000,0.98416,0.77171,0.91821,0.93345,0.95810,0.96742,0.97377,0.98067,0.99339,0.99772,0.98586
Be/9,1.54000,1.59209,34.42291,1.23765,1.72913,0.13304,0.66964,0.68300,0.67297,0.68158,0.68553,0.67310,0.68420,0.71521,0.72015,0.34213,0.66743,0.68414,0.66492,0.69390,0.69076,0.67755,0.68981,0.71685,0.72140,0.32808,0.76292,0.91261,0.90311,0.92003,0.94768,0.94942,0.96896,0.98416,1.00000,0.74298,0.89096,0.90716,0.93735,0.95146,0.95639,0.95579,0.97170,0.97927,0.99892
Bmu/0,1.00000,1.06000,1.32635,0.41866,0.08838,0.18631,0.52617,0.57017,0.55555,0.55815,0.57258,0.57710,0.56749,0.56162,0.53230,0.39191,0.57808,0.56387,0.55470,0.54544,0.56277,0.55720,0.57097,0.56342,0.52732,0.29997,0.73760,0.80686,0.79571,0.79895,0.80491,0.79535,0.79294,0.77171,0.74298,1.00000,0.78642,0.79572,0.80042,0.79708,0.79548,0.80330,0.79144,0.77078,0.74260
Bmu/1,1.06000,1.12000,4.28431,0.70166,0.23987,0.23146,0.63002,0.68294,0.65894,0.65012,0.67533,0.68016,0.66642,0.65597,0.62269,0.41840,0.66864,0.66603,0.65376,0.64162,0.66541,0.65877,0.67569,0.66697,0.62085,0.35705,0.89623,0.96577,0.96394,0.96036,0.96337,0.96425,0.95107,0.91821,0.89096,0.78642,1.00000,0.95460,0.95816,0.95420,0.95924,0.95944,0.94812,0.91678,0.88765
Bmu/2,1.12000,1.18000,7.52252,0.92072,0.41266,0.21522,0.64180,0.69404,0.67438,0.66045,0.68783,0.69147,0.67927,0.67757,0.65041,0.41886,0.67583,0.67728,0.67008,0.66465,0.68186,0.67367,0.68771,0.68478,0.64567,0.38590,0.89410,0.97443,0.97456,0.97484,0.97677,0.97076,0.96066,0.93345,0.90716,0.79572,0.95460,1.00000,0.97581,0.97269,0.97288,0.97216,0.95650,0.93346,0.90579
Bmu/3,1.18000,1.24000,11.75840,0.96639,0.61647,0.19981,0.65909,0.70792,0.69360,0.68381,0.70642,0.70400,0.69531,0.69973,0.67886,0.40160,0.69551,0.69636,0.68697,0.68788,0.70210,0.69117,0.70289,0.70821,0.67459,0.36396,0.88902,0.98122,0.98275,0.98713,0.99006,0.98626,0.97701,0.95810,0.93735,0.80042,0.95816,0.97581,1.00000,0.98933,0.98951,0.98728,0.97535,0.95835,0.93704
Bmu/4,1.24000,1.30000,17.53779,1.17798,0.92869,0.19548,0.67160,0.71099,0.69695,0.69295,0.71132,0.70629,0.69986,0.70955,0.69249,0.40042,0.69815,0.70215,0.68962,0.69698,0.70851,0.69697,0.70771,0.71795,0.68904,0.35657,0.87529,0.97640,0.97933,0.98631,0.99208,0.98722,0.98211,0.96742,0.95146,0.79708,0.95420,0.97269,0.98933,1.00000,0.99264,0.99040,0.98032,0.96832,0.95146
Bmu/5,1.30000,1.36000,20.66585,1.19766,1.08100,0.19041,0.66961,0.71080,0.69690,0.69121,0.70983,0.70476,0.69944,0.70848,0.69162,0.39628,0.69487,0.69961,0.68855,0.69572,0.70616,0.69615,0.70715,0.71561,0.68850,0.36692,0.87531,0.97806,0.97834,0.98533,0.99430,0.99200,0.98769,0.97377,0.95639,0.79548,0.95924,0.97288,0.98951,0.99264,1.00000,0.99340,0.98642,0.97402,0.95630
Bmu/6,1.36000,1.42000,24.45289,1.28029,1.26908,0.20040,0.67387,0.71662,0.70149,0.69919,0.71584,0.71446,0.70846,0.71427,0.69354,0.40945,0.70171,0.70665,0.69469,0.70045,0.71234,0.70287,0.71554,0.72187,0.69090,0.36309,0.86903,0.97578,0.97195,0.97965,0.99360,0.99481,0.99384,0.98067,0.95579,0.80330,0.95944,0.97216,0.98728,0.99040,0.99340,1.00000,0.99277,0.98151,0.95648
Bmu/7,1.42000,1.48000,26.92770,1.28003,1.39244,0.18085,0.67701,0.71411,0.70027,0.70152,0.71311,0.71002,0.70973,0.72050,0.70444,0.39504,0.69745,0.70461,0.69183,0.70267,0.71201,0.70198,0.71620,0.72695,0.70376,0.36323,0.83614,0.96004,0.95188,0.96072,0.98418,0.98903,0.99759,0.99339,0.97170,0.79144,0.94812,0.95650,0.97535,0.98032,0.98642,0.99277,1.00000,0.99271,0.97240
Bmu/8,1.48000,1.54000,29.85439,1.35633,1.49835,0.15361,0.68050,0.70884,0.69797,0.70334,0.71053,0.70319,0.70871,0.72870,0.71968,0.37215,0.69069,0.70362,0.68812,0.70878,0.71293,0.70174,0.71457,0.73353,0.71932,0.35410,0.79365,0.93529,0.92680,0.93969,0.96897,0.97531,0.99082,0.99772,0.97927,0.77078,0.91678,0.93346,0.95835,0.96832,0.97402,0.98151,0.99271,1.00000,0.98177
Bmu/9,1.54000,1.59209,32.82562,1.43504,1.62511,0.13154,0.67746,0.69212,0.68329,0.69174,0.69519,0.68220,0.69371,0.72474,0.73095,0.34345,0.67539,0.69268,0.67499,0.70365,0.70114,0.68768,0.69913,0.72644,0.73181,0.32849,0.75944,0.91033,0.90177,0.91923,0.94770,0.95015,0.96941,0.98586,0.99892,0.74260,0.88765,0.90579,0.93704,0.95146,0.95630,0.95648,0.97240,0.98177,1.00000

